Code Vectors: Understanding Programs Through Embedded Abstracted Symbolic Traces

With the rise of machine learning, there is a great deal of interest in treating programs as data to be fed to learning algorithms. However, programs do not start off in a form that is immediately amenable to most off-the-shelf learning techniques. Instead, it is necessary to transform the program to a suitable representation before a learning technique can be applied. In this paper, we use abstractions of traces obtained from symbolic execution of a program as a representation for learning word embeddings. We trained a variety of word embeddings under hundreds of parameterizations, and evaluated each learned embedding on a suite of different tasks. In our evaluation, we obtain 93% top-1 accuracy on a benchmark consisting of over 19,000 API-usage analogies extracted from the Linux kernel. In addition, we show that embeddings learned from (mainly) semantic abstractions provide nearly triple the accuracy of those learned from (mainly) syntactic abstractions.

==> fig/ablation.csv <==
Configuration,Passed,Failed,OOV
1,16344,2698,0
2,9847,9195,0
3,15887,2135,1020
4,11749,3121,4172
5,15812,2630,600
6,16278,2764,0
7,15954,3088,0
8,15698,3344,0


==> fig/rq3.csv <==
Abstraction,Passed,Failed,OOV
Semantic,16344,2698,0
Syntactic,5970,7570,5502

